A glitch in the millisecond pulsar J0900$-$3144

We report the detection of a glitch in the millisecond pulsar (MSP) PSR J0900$-$3144, which is included in the European, MeerKAT and Parkes pulsar timing array experiments. The dataset combines observations from the MeerKAT, Nan\c{c}ay, Lovell, and Murriyang telescopes, spanning a total baseline of approximately 14 years. The glitch occurred on MJD~59942(17), with a measured fractional spin frequency step of $\Delta \nu_g / \nu=1.15(13) \times 10^{-12}$. This event represents the third glitch detected in a MSP, following those in PSRs B1821$-$24A and J0613$-$0200. Although smaller in amplitude than the previous two, the glitch in PSR J0900$-$3144 is of a comparable order of magnitude. The updated MSP glitch rate is $2.5(1)\times 10^{-3}$ glitches per pulsar per year, which suggests it is likely current PTAs will detect another MSP glitch within five years. Using simulations, we demonstrate that such small glitches can go undetected, especially in short datasets such as those from new PTAs, and can bias the inferred achromatic noise model parameters, potentially leading to the down-weighting of the pulsar in gravitational wave background searches.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
